A Dataset and Benchmarks for Multimedia Social Analysis

We present a new publicly available dataset with the goal of advancing multi-modality learning by offering vision and language data within the same context. This is achieved by obtaining data from a social media website with posts containing multiple paired images/videos and text, along with comment trees containing images/videos and/or text. With a total of 677k posts, 2.9 million post images, 488k post videos, 1.4 million comment images, 4.6 million comment videos, and 96.9 million comments, data from different modalities can be jointly used to improve performances for a variety of tasks such as image captioning, image classification, next frame prediction, sentiment analysis, and language modeling. We present a wide range of statistics for our dataset. Finally, we provide baseline performance analysis for one of the regression tasks using pre-trained models and several fully connected networks.

==> images/examples/002406.txt <==
link           : https://imgur.com/a/qaJpq
title          : Carrie Fisher... thank you.
datetime       : 1482871826
views          : 708909
ups            : 33189
downs          : 996
points         : 32193
score          : 32547
comment_count  : 322
favorite_count : 9581
tags           : ['Current Events']
album_path     : /data/imgur/data/2016.12.27/qaJpq
top_comment    : This is a good post, an actual tribute to her not just point whoring, +1 hopefully it doesn't die in usersub
description    : Being the face of the rebellion


==> images/examples/004645.txt <==
link           : https://imgur.com/a/y6hgH
title          : How many Namekians does it take to change a light bulb? One to change it, and the rest to die!
datetime       : 1513165420
views          : 189236
ups            : 4208
downs          : 139
points         : 4069
score          : 4163
comment_count  : 111
favorite_count : 3007
tags           : ['anime', 'dragonball z', 'dump']
album_path     : /data/imgur/data/2017.12.13/y6hgH
top_comment    : One of these things is not like the other.
description    : Rest in Peace Hiromi Tsuru 
your voice will be missed


==> images/examples/006077.txt <==
link           : https://imgur.com/a/vOBAv0x
title          : Finish the week with an order of cute
datetime       : 1536351597
views          : 103274
ups            : 1785
downs          : 43
points         : 1742
score          : 1793
comment_count  : 21
favorite_count : 757
tags           : ['funny', 'cute', 'aww', 'animals', 'mysausagetouchesthetoilet']
album_path     : /data/imgur/data/2018.09.07/vOBAv0x
top_comment    : If I write here, I didn't see any ads.
description    : #1 if i write here there shouldn't be ads


==> images/examples/009086.txt <==
link           : https://imgur.com/a/oqeJXlp
title          : Random dump to clear the phone
datetime       : 1548725481
views          : 94708
ups            : 2184
downs          : 90
points         : 2094
score          : 2141
comment_count  : 26
favorite_count : 456
tags           : ['funny', 'gif', 'memes']
album_path     : /data/imgur/data/2019.01.29/oqeJXlp
top_comment    : Some were new to me - thanks, captain!
description    : No ads


==> images/examples/011963.txt <==
link           : https://imgur.com/a/qBqoQiJ
title          : A nice distraction from the daily news cycle. Butterfly birth in my office today :)
datetime       : 1538190886
views          : 88691
ups            : 1406
downs          : 21
points         : 1385
score          : 1429
comment_count  : 33
favorite_count : 193
tags           : ['mildly interesting', 'nature']
album_path     : /data/imgur/data/2018.09.28/qBqoQiJ
top_comment    : Monarchs are so pretty. We had a plant at our house they used to love, got loads of them hatching there.
description    : Chrysalis

